Rigging dark halos: why is hierarchical galaxy formation consistent with the inside-out build-up of thin discs?

State-of-the-art hydrodynamical simulations show that gas inflow through the virial sphere of dark matter halos is focused (i.e. has a preferred inflow direction), consistent (i.e. its orientation is steady in time) and amplified (i.e. the amplitude of its advected specific angular momentum increases with time). We explain this to be a consequence of the dynamics of the cosmic web within the neighbourhood of the halo, which produces steady, angular momentum rich, filamentary inflow of cold gas. On large scales, the dynamics within neighbouring patches drives matter out of the surrounding voids, into walls and filaments before it finally gets accreted onto virialised dark matter halos. As these walls/filaments constitute the boundaries of asymmetric voids, they acquire a net transverse motion, which explains the angular momentum rich nature of the later infall which comes from further away. We conjecture that this large-scale driven consistency explains why cold flows are so efficient at building up high redshift thin discs from the inside out.

==> fig-list.txt <==
visual-flow.ps
sequence.eps
 CrsCor1.ps
Fig3_a.eps
Fig3_b.eps
Fig4_b.eps
orientation.eps
example-jz.eps
example-jz2.eps
density-momentum-z7.ps 
density-momentum-z3.ps
notesWRT-img014.eps
notesWRT-img015.eps
projection.eps
Fig10_a.ps
filament.eps
notesWRT-img013.eps
/momentum-high.ps
momentum-mid.ps
momentum-low.ps
Nut_disc.ps
Nut_largez_z8.5.ps
Nut_largez.ps
Nut_histoangmom_largez_z8.5.eps
Nut_histoangmom_largez.eps
Nut_histodistance_largez.eps
notesWRT-img009.eps

